Deep Generative Models for Ultra-High Granularity Particle Physics Detector Simulation: A Voyage From Emulation to Extrapolation

Simulating ultra-high-granularity detector responses in Particle Physics represents a critical yet computationally demanding task. This thesis aims to overcome this challenge for the Pixel Vertex Detector (PXD) at the Belle II experiment, which features over 7.5M pixel channels-the highest spatial resolution detector simulation dataset ever analysed with generative models. This thesis starts off by a comprehensive and taxonomic review on generative models for simulating detector signatures. Then, it presents the Intra-Event Aware Generative Adversarial Network (IEA-GAN), a new geometry-aware generative model that introduces a relational attentive reasoning and Self-Supervised Learning to approximate an "event" in the detector. This study underscores the importance of intra-event correlation for downstream physics analyses. Building upon this, the work drifts towards a more generic approach and presents YonedaVAE, a Category Theory-inspired generative model that tackles the open problem of Out-of-Distribution (OOD) simulation. YonedaVAE introduces a learnable Yoneda embedding to capture the entirety of an event based on its sensor relationships, formulating a Category theoretical language for intra-event relational reasoning. This is complemented by introducing a Self-Supervised learnable prior for VAEs and an Adaptive Top-q sampling mechanism, enabling the model to sample point clouds with variable intra-category cardinality in a zero-shot manner. Variable Intra-event cardinality has not been approached before and is vital for simulating irregular detector geometries. Trained on an early experiment data, YonedaVAE can reach a reasonable OOD simulation precision of a later experiment with almost double luminosity. This study introduces, for the first time, the results of using deep generative models for ultra-high granularity detector simulation in Particle Physics.

==> LiesMich.txt <==
#####################################
##        LiessMich-Datei          ##
##                                 ##
##     fuer die Benutzung der      ##
## LMU-Vorlage fuer Dissertationen ##
#####################################


#######################
1) Aufbau des Dokuments 

*	diss.tex	enthaelt allgemeine Angaben zu Format
			und Stil, die Daten fuer das Deck- und
                        Titelblat sowie die Dateinamen der Kapitel
                        und Anhaenge.

*       deckblatt.tex   Enthaelt den Text des Deckblattes.

*       titelblatt.tex  Enthaelt den Text des Titelblattes.

*       titelblatt_rueckseite.tex
                        Enthaelt den Text der Rueckseite des
                        Titelblattes.

*	zusammenfassung.tex
			Enthaelt den max. einseitigen Text der
			Zusammenfassung.
	
*	kap_xx.tex	Enthaelt den Inhalt von Kapitel xx.
			
*	anhang.tex	Enthaelt den Text der Anhaenge.

*	danksagung.tex	Enthaelt den Text der Danksagung.

*	lebenslauf.tex	Enthaelt den Lebenslauf des Autors.

*	literatur.bib	Diese Datei enthaelt die Eintraege der
			Literaturdatenbank, aus der mittels
			Bibtex ein Literaturverzeichnis automatisch
			erzeugt wird.	

###########################################
2) Beschreibung der notwendigen Anpassungen

*	diss.tex	Hier sind alle \usepackage Anweisungen
			und Formataenderungen einzufuegen.
			
			Fuer pdflatex ist die Anweisung
			\usepackage[..]{hyperref}
			zu verwenden, die es ermoeglicht, Verweisen
			mit einem Mausklick zu folgen.

			Fuer Standart latex ist diese Anweisung
			Auszukommentieren.
			
			Es sind die Angaben zur Erstellung
			des Deck- und Titelblattes entsprechend zu aendern.
			
			Fuer jedes Kapitel muss ein Eintrag der Form
			\include{chapter/kap_xx} vorhanden sein. Der Text
			des Kapitels muss dann in der Datei kap_xx.tex
			im Ordner chapter zu finden sein (s.u.)

*	kap_xx.tex	Hier ist der Inhalt von Kapitel xx einzutragen.
			Fuer jedes Kapitel sollte eine eigene Datei
			verwendet werden. 
			ACHTUNG: Jedes neue erstellte Kapitel muss in
			dis.tex eingefuegt werden (s.o.)

*	literatur.bib   Fuer jeden Literaturverweis muss hier ein
			Eintrag erzeugt werden. Die Beispiele der
			Vorlage sind (hoffentlich) selbsterklaerend.
	
			Im Text des Dokuments wird via \cite{LABEL}
			auf den Literatureintrag (z.B.) @Book{LABEL, ...}
			verwiesen.

			Nicht zitierte Eintraege erscheinen nicht im
			Literaturverzeichnis.

########################################
3) Erzeugung des endglueltigen Dokuments

a)	Wer ueber das Make-Utility verfuegt, braucht fuer 
	die Erzeugung einer PDF- bzw. PostScript-Version lediglich
	"make diss.pdf" bzw. 
	"make diss.ps" 
	(ohne Anfuehrungszeichen) in der Kommandozeile einzugeben.
	
	Die Dissertation befindet sich anschliessend in der Datei
	"diss.pdf" bzw "diss.ps"

	Ein abschliessender Aufruf von 
	"make clean"
	entfernt saemtliche erzeugten Zwischendateien.

b)	Von Hand ist die folgende Befehlsfolge zu verwenden:
	
	pdflatex diss
	bibtex   diss
	pdflatex diss
	pdflatex diss

	Falls keine Fehler auftreten befindet sich eine PDF-Version
	der Dissertation in der Datei "diss.pdf".

	(Moechte man eine PostScript-Version, so ist obiger Hinweis
	zu beachten und statt des Befehls "pdflatex" der Befehl "latex"
	zu verwenden. Die PS-Version erstellt man durch abschliessendes
	
	dvips -o diss.ps diss.dvi


##################
2002 Robert Dahlke
##################	

